LightSeq2: Accelerated Training for Transformer-based Models on GPUs

Transformer-based neural models are used in many AI applications. Training these models is expensive, as it takes huge GPU resources and long duration. It is challenging because typical data like sentences have variable lengths, and Transformer's computation patterns are more complex than convolutional neural networks. Existing systems either only focus on model inference or optimization for only BERT-like encoder models. In this paper, we present LightSeq2, a system to accelerate training for a general family of Transformer models on GPUs. We propose a series of GPU optimization techniques tailored to the specific computation flow and memory access patterns of Transformer models. LightSeq2 supports many model architectures, including BERT (encoder-only), GPT (decoder-only), Transformer (encoder-decoder), and vision Transformer. Our experiments for a variety of models and benchmarks show that LightSeq2 is consistently faster (1.4-3.5x) than previous systems on different GPUs. In particular, it gains 308% training speedup compared with existing systems on a large public machine translation benchmark (WMT14 English-German).

==> [SC 2022] ATL paper/log.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2021) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-10-01> patch level 4
L3 programming layer <2021-02-18> (./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
)
** ATTENTION: Overriding command lockouts (line 2).
(/usr/local/texlive/2021/texmf-dist/tex/latex/lineno/lineno.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/cite/cite.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amscd.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/grfext/grfext.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty))
 (/usr/local/texlive/2021/texmf-dist/tex/latex/kvoptions/kvoptions.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/iftex.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
) (/usr/local/texlive/2021/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2021/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/local/texlive/2021/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/enumerate.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bbding/bbding.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tablefootnote/tablefootnote.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xifthen/xifthen.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)
-- Lines per column: 56 (exact).
(/usr/local/texlive/2021/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/omsptm.fd) (./000abs.tex)
(./010intro.tex (/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ts1ptm.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bbding/Uding.fd) [1{/usr/local/te
xlive/2021/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./model_stats.pdf>])
(./020background.tex [2]) (./060related.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ot1pcr.fd) [3 <./transform
er.pdf> <./fp16_1gpu_4stage.pdf>]) (./030approach.tex [4 <./forward.pdf>]
Overfull \hbox (2.70943pt too wide) detected at line 82
[][]\OML/cmm/m/it/10 :

Overfull \hbox (1.36394pt too wide) detected at line 82
[][]\OML/cmm/m/it/10 :

Overfull \hbox (7.81857pt too wide) detected at line 89
\OMS/cmsy/m/n/10 r\OT1/cmr/bx/n/10 h[] \OT1/cmr/m/n/10 = [] \OML/cmm/m/it/10 ;
[5 <./cross-attn-1.pdf> <./cross-attn-2.pdf>]
Overfull \hbox (1.38469pt too wide) detected at line 163
\OMS/cmsy/m/n/10 r\OT1/cmr/bx/n/10 x[] \OT1/cmr/m/n/10 = [] \OMS/cmsy/m/n/10 ^^
@ [] [] \OML/cmm/m/it/10 ;
[6 <./opt.pdf> <./code1.pdf> <./code2.pdf>]) (./040implementation.tex [7 <./mem
.pdf> <./framework.pdf>]) (./050exp.tex [8 <./fp16_pt_v100_6e6d_8gpu_apex-ls.pd
f> <./fp16_pt_v100_12e12d_8gpu_apex-ls.pdf> <./fp16_pt_v100_24e24d_8gpu_apex-ls
.pdf> <./fp16_pt_a100_6e6d_8gpu_apex-ls.pdf> <./fp16_pt_a100_12e12d_8gpu_apex-l
s.pdf> <./fp16_pt_a100_24e24d_8gpu_apex-ls.pdf> <./code.pdf>] [9 <./vit_b_32_pl
ot.pdf> <./vit_l_32_plot.pdf> <./fp16-bert_plot.pdf> <./gpt-base_plot.pdf> <./g
pt-large_plot.pdf> <./fp16_pt_v100_6e6d_8gpu_kernel-ls.pdf>] [10 <./layernorm-f
p16.pdf> <./dropout-fp16.pdf> <./softmax-fp16.pdf> <./v100-adam_plot.pdf> <./v1
00-sgd_plot.pdf> <./layer_fw_fp16.pdf> <./layer_bw_fp16.pdf

pdfTeX warning: pdflatex (file ./layer_bw_fp16.pdf): PDF inclusion: multiple pd
fs with page group included in a single page
>]) [11 <./gpu_mem_base.pdf> <./gpu_mem_big.pdf> <./gpu_percent_base.pdf> <./gp
u_percent_big.pdf> <./a100-multigpu.pdf> <./a100-multigpu-layers.pdf>]
(./070conclusion.tex) (./main.bbl
Overfull \hbox (1.82542pt too wide) in paragraph at lines 40--45
\OT1/ptm/m/n/8 (-20) ``Xlnet: Generalized autoregressive pretraining for langua
ge understanding,''

Overfull \hbox (1.62372pt too wide) in paragraph at lines 173--176
\OT1/ptm/m/n/8 (-20) ``ADA-HES-SIAN: an adap-tive sec-ond or-der op-ti-mizer fo
r ma-chine learn-ing,''
[12])

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the appropriate paper size.

[13] (./main.aux) )
(see the transcript file for additional information){/usr/local/texlive/2021/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2021/texmf-dist/fonts/
type1/public/niceframe-type1/bbding10.pfb></usr/local/texlive/2021/texmf-dist/f
onts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2021/texmf-dist/fo
nts/type1/public/amsfonts/cm/cmbx7.pfb></usr/local/texlive/2021/texmf-dist/font
s/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2021/texmf-dist/fonts
/type1/public/amsfonts/cmextra/cmex7.pfb></usr/local/texlive/2021/texmf-dist/fo
nts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2021/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2021/texmf-dist/fonts
/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2021/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2021/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmr8.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public
/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/a
msfonts/cm/cmsy8.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy9.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/courier/
ucrr8a.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></usr/lo
cal/texlive/2021/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texliv
e/2021/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (13 pages, 1365117 bytes).
Transcript written on main.log.


==> log.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.22 (TeX Live 2021) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-10-01> patch level 4
L3 programming layer <2021-02-18> (./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
)
** ATTENTION: Overriding command lockouts (line 2).
(/usr/local/texlive/2021/texmf-dist/tex/latex/lineno/lineno.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/cite/cite.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsmath/amscd.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/grfext/grfext.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty))
 (/usr/local/texlive/2021/texmf-dist/tex/latex/kvoptions/kvoptions.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2021/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2021/texmf-dist/tex/generic/iftex/iftex.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg)))
(/usr/local/texlive/2021/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
) (/usr/local/texlive/2021/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2021/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/local/texlive/2021/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/enumerate.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bbding/bbding.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/listings/listings.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2021/texmf-dist/tex/latex/tablefootnote/tablefootnote.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/xifthen/xifthen.sty
(/usr/local/texlive/2021/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty))
(/usr/local/texlive/2021/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/usr/local/texlive/2021/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2021/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)
-- Lines per column: 56 (exact).
(/usr/local/texlive/2021/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2021/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/omsptm.fd) (./000abs.tex)
(./010intro.tex (/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ts1ptm.fd)
(/usr/local/texlive/2021/texmf-dist/tex/latex/bbding/Uding.fd) [1{/usr/local/te
xlive/2021/texmf-var/fonts/map/pdftex/updmap/pdftex.map} <./model_stats.pdf>])
(./020background.tex [2]) (./060related.tex
(/usr/local/texlive/2021/texmf-dist/tex/latex/psnfss/ot1pcr.fd) [3 <./transform
er.pdf> <./fp16_1gpu_4stage.pdf>]) (./030approach.tex [4 <./forward.pdf>]
Overfull \hbox (2.70943pt too wide) detected at line 82
[][]\OML/cmm/m/it/10 :

Overfull \hbox (1.36394pt too wide) detected at line 82
[][]\OML/cmm/m/it/10 :

Overfull \hbox (7.81857pt too wide) detected at line 89
\OMS/cmsy/m/n/10 r\OT1/cmr/bx/n/10 h[] \OT1/cmr/m/n/10 = [] \OML/cmm/m/it/10 ;
[5 <./cross-attn-1.pdf> <./cross-attn-2.pdf>]
Overfull \hbox (1.38469pt too wide) detected at line 163
\OMS/cmsy/m/n/10 r\OT1/cmr/bx/n/10 x[] \OT1/cmr/m/n/10 = [] \OMS/cmsy/m/n/10 ^^
@ [] [] \OML/cmm/m/it/10 ;
[6 <./opt.pdf> <./code1.pdf> <./code2.pdf>]) (./040implementation.tex [7 <./mem
.pdf> <./framework.pdf>]) (./050exp.tex [8 <./fp16_pt_v100_6e6d_8gpu_apex-ls.pd
f> <./fp16_pt_v100_12e12d_8gpu_apex-ls.pdf> <./fp16_pt_v100_24e24d_8gpu_apex-ls
.pdf> <./fp16_pt_a100_6e6d_8gpu_apex-ls.pdf> <./fp16_pt_a100_12e12d_8gpu_apex-l
s.pdf> <./fp16_pt_a100_24e24d_8gpu_apex-ls.pdf> <./code.pdf>] [9 <./vit_b_32_pl
ot.pdf> <./vit_l_32_plot.pdf> <./fp16-bert_plot.pdf> <./gpt-base_plot.pdf> <./g
pt-large_plot.pdf> <./fp16_pt_v100_6e6d_8gpu_kernel-ls.pdf>] [10 <./layernorm-f
p16.pdf> <./dropout-fp16.pdf> <./softmax-fp16.pdf> <./v100-adam_plot.pdf> <./v1
00-sgd_plot.pdf> <./layer_fw_fp16.pdf> <./layer_bw_fp16.pdf

pdfTeX warning: pdflatex (file ./layer_bw_fp16.pdf): PDF inclusion: multiple pd
fs with page group included in a single page
>]) [11 <./gpu_mem_base.pdf> <./gpu_mem_big.pdf> <./gpu_percent_base.pdf> <./gp
u_percent_big.pdf> <./a100-multigpu.pdf> <./a100-multigpu-layers.pdf>]
(./070conclusion.tex) (./main.bbl
Overfull \hbox (1.82542pt too wide) in paragraph at lines 40--45
\OT1/ptm/m/n/8 (-20) ``Xlnet: Generalized autoregressive pretraining for langua
ge understanding,''

Overfull \hbox (1.62372pt too wide) in paragraph at lines 173--176
\OT1/ptm/m/n/8 (-20) ``ADA-HES-SIAN: an adap-tive sec-ond or-der op-ti-mizer fo
r ma-chine learn-ing,''
[12])

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the appropriate paper size.

[13] (./main.aux) )
(see the transcript file for additional information){/usr/local/texlive/2021/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2021/texmf-dist/fonts/
type1/public/niceframe-type1/bbding10.pfb></usr/local/texlive/2021/texmf-dist/f
onts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2021/texmf-dist/fo
nts/type1/public/amsfonts/cm/cmbx7.pfb></usr/local/texlive/2021/texmf-dist/font
s/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2021/texmf-dist/fonts
/type1/public/amsfonts/cmextra/cmex7.pfb></usr/local/texlive/2021/texmf-dist/fo
nts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2021/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2021/texmf-dist/fonts
/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2021/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2021/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmr8.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public
/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/a
msfonts/cm/cmsy8.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy9.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/courier/
ucrr8a.pfb></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
></usr/local/texlive/2021/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></usr/lo
cal/texlive/2021/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texliv
e/2021/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (13 pages, 1365117 bytes).
Transcript written on main.log.

